From MNIST to ImageNet: Understanding the Scalability Boundaries of Differentiable Logic Gate Networks

Differentiable Logic Gate Networks (DLGNs) are a very fast and energy-efficient alternative to conventional feed-forward networks. With learnable combinations of logical gates, DLGNs enable fast inference by hardware-friendly execution. Since the concept of DLGNs has only recently gained attention, these networks are still in their developmental infancy, including the design and scalability of their output layer. To date, this architecture has primarily been tested on datasets with up to ten classes. This work examines the behavior of DLGNs on large multi-class datasets. We investigate its general expressiveness, its scalability, and evaluate alternative output strategies. Using both synthetic and real-world datasets, we provide key insights into the importance of temperature tuning and its impact on output layer performance. We evaluate conditions under which the Group-Sum layer performs well and how it can be applied to large-scale classification of up to 2000 classes.

==> data/activation_distributions.csv <==
bin_center,Model1,Model2
0.01,0.640625,6.4265625
0.03,0.3015625,0.70625
0.05,0.4203125,0.6421875
0.07,0.453125,0.603125
0.09,0.6328125,0.671875
0.11,0.70625,0.734375
0.13,0.84375,0.796875
0.15000000000000002,1.1125,0.946875
0.16999999999999998,1.165625,1.0515625
0.19,1.2734375,1.034375
0.21000000000000002,1.5125,1.0453125
0.22999999999999998,1.7171875,1.0828125
0.25,1.73125,1.146875
0.27,1.975,1.1578125
0.29000000000000004,2.2765625,1.23125
0.31,2.340625,1.290625
0.33,2.5171875,1.4015625
0.35,2.765625,1.534375
0.37,2.9671875,1.715625
0.39,3.2,1.9015625
0.41000000000000003,3.83125,2.346875
0.43,4.228125,2.865625
0.45,4.8796875,3.890625
0.47,5.2921875,5.33125
0.49,5.515625,7.11875
0.51,5.628125,7.1328125
0.53,5.06875,5.6
0.55,4.6109375,4.0703125
0.5700000000000001,4.134375,2.8546875
0.59,3.375,2.2109375
0.61,3.071875,1.9765625
0.63,2.5546875,1.6984375
0.65,2.2703125,1.5546875
0.67,2.0828125,1.4
0.6900000000000001,1.7734375,1.3296875
0.71,1.69375,1.3171875
0.73,1.490625,1.1015625
0.75,1.096875,1.2375
0.77,1.196875,1.14375
0.79,0.996875,1.140625
0.81,0.884375,1.175
0.8300000000000001,0.73125,1.0765625
0.85,0.6484375,0.96875
0.87,0.509375,0.8609375
0.89,0.4390625,0.8171875
0.91,0.3578125,0.753125
0.93,0.2859375,0.6359375
0.95,0.2375,0.69375
0.97,0.1453125,0.6546875
0.99,0.415625,7.9203125


==> data/cifar100_different_tau.csv <==
epoch,tau_1,tau_5,tau_10,tau_20,tau_50,tau_200
0,5.639999732375145,5.260000005364418,4.209999740123749,3.0899999663233757,0.969999935477972,0.8999999612569809
1,8.069999516010284,10.520000010728836,9.879999607801437,8.370000123977661,5.069999769330025,1.0400000028312206
2,9.369999915361404,13.199999928474426,13.740000128746033,12.799999117851257,8.889999985694885,2.5299999862909317
3,9.839999675750732,14.800000190734863,15.150000154972076,14.710000157356262,11.909999698400497,3.8499999791383743
4,9.799999743700027,15.649999678134918,17.479999363422394,16.499999165534973,13.39000016450882,5.889999866485596
5,9.860000014305115,16.31999909877777,17.549999058246613,17.77999997138977,14.159999787807465,7.759999483823776
6,9.589999914169312,16.339999437332153,18.930000066757202,18.34999918937683,14.699999988079071,8.899999409914017
7,9.149999916553497,16.929998993873596,19.39999908208847,19.07999962568283,16.14999920129776,10.269999504089355
8,9.619999676942825,16.920000314712524,18.82999986410141,19.55999881029129,16.899999976158142,10.359999537467957
9,8.489999920129776,16.96999967098236,20.76999992132187,20.05999982357025,17.159999907016754,11.219999939203262
10,9.189999848604202,17.35999882221222,20.92999964952469,20.85999995470047,17.479999363422394,11.919999867677689
11,9.019999951124191,17.430000007152557,21.57999873161316,21.02999985218048,17.93999969959259,12.229999899864197
12,8.799999952316284,17.719998955726624,21.67999893426895,21.35999947786331,17.759999632835388,12.639999389648438
13,8.940000087022781,17.76999980211258,21.559999883174896,22.019998729228973,18.230000138282776,12.860000133514404
14,8.590000122785568,17.419999837875366,21.529999375343323,21.889999508857727,18.33999902009964,12.950000166893005
15,8.469999581575394,18.129999935626984,21.849998831748962,22.039999067783356,18.850000202655792,13.210000097751617
16,8.259999752044678,17.329999804496765,21.90999984741211,22.379998862743378,18.869999051094055,13.47000002861023
17,8.269999921321869,17.62000024318695,21.7399999499321,22.450000047683716,19.099999964237213,13.429999351501465
18,8.489999920129776,17.989999055862427,22.280000150203705,22.22999930381775,19.439999759197235,13.660000264644623
19,8.85000005364418,17.70000010728836,21.779999136924744,22.369998693466187,19.13999915122986,13.840000331401825
20,8.709999918937683,17.629998922348022,22.029998898506165,22.499999403953552,19.40999925136566,13.819999992847443
21,8.989999443292618,17.809998989105225,22.029998898506165,22.55999892950058,19.449999928474426,13.87999951839447
22,8.829999715089798,17.85999983549118,22.019998729228973,22.630000114440918,19.659999012947083,13.809999823570251
23,9.3299999833107,18.02999973297119,22.289998829364777,22.689999639987946,19.669999182224274,14.019998908042908
24,9.3299999833107,18.129999935626984,22.499999403953552,22.809998691082,19.769999384880066,14.209999144077301
25,9.600000083446503,17.85999983549118,22.55999892950058,23.03999960422516,19.939999282360077,14.190000295639038
26,9.56999957561493,17.569999396800995,22.509999573230743,22.919999063014984,19.839999079704285,14.229999482631683
27,9.89999994635582,17.729999125003815,22.709999978542328,22.859999537467957,19.929999113082886,14.229999482631683
28,9.529999643564224,17.819999158382416,22.46999889612198,22.95999974012375,19.79999989271164,14.159999787807465
29,9.73999947309494,18.08999925851822,22.909998893737793,22.95999974012375,20.009998977184296,14.259999990463257
30,9.759999811649323,18.219999969005585,22.199998795986176,23.249998688697815,20.170000195503235,14.229999482631683
31,9.839999675750732,18.219999969005585,22.38999903202057,23.189999163150787,20.069999992847443,14.069999754428864
32,9.789999574422836,17.919999361038208,22.139999270439148,22.829999029636383,20.03999948501587,14.299999177455902
33,10.319999605417252,17.77999997138977,22.40999937057495,23.409999907016754,20.109999179840088,14.109998941421509
34,10.22999957203865,18.41999888420105,22.55999892950058,23.240000009536743,20.179998874664307,14.239999651908875
35,10.849999636411667,18.1099995970726,22.689999639987946,23.319999873638153,20.269998908042908,14.360000193119049
36,10.849999636411667,18.08999925851822,22.899998724460602,23.409999907016754,20.43999880552292,14.309999346733093
37,10.520000010728836,18.490000069141388,22.619999945163727,23.479999601840973,20.43999880552292,14.319999516010284
38,10.889999568462372,18.50000023841858,22.709999978542328,23.249998688697815,20.419999957084656,14.319999516010284
39,10.830000042915344,18.24999898672104,22.459998726844788,23.519998788833618,20.4599991440773,14.37000036239624
40,10.669999569654465,18.219999969005585,22.659999132156372,23.589999973773956,20.43999880552292,14.319999516010284
41,10.769999772310257,18.459999561309814,22.759999334812164,23.799999058246613,20.37999927997589,14.319999516010284
42,11.029999703168869,18.58000010251999,22.739998996257782,23.639999330043793,20.509999990463257,14.319999516010284
43,11.069999635219574,18.459999561309814,22.899998724460602,23.669999837875366,20.44999897480011,14.289999008178711
44,10.87999939918518,18.649999797344208,22.989998757839203,23.680000007152557,20.589999854564667,14.329999685287476
45,10.899999737739563,18.619999289512634,23.070000112056732,23.3599990606308,20.479999482631683,14.350000023841858
46,11.019999533891678,18.879999220371246,22.72000014781952,23.729999363422394,20.669999718666077,14.459998905658722
47,10.939999669790268,18.369999527931213,22.899998724460602,23.759999871253967,20.559999346733093,14.519999921321869
48,10.87999939918518,18.59000027179718,22.739998996257782,23.84999990463257,20.61000019311905,14.489999413490295
49,10.79999953508377,18.81999969482422,22.64999896287918,24.1799995303154,20.739999413490295,14.440000057220459
50,11.169999837875366,18.729999661445618,22.829999029636383,23.879998922348022,20.719999074935913,14.469999074935913
51,10.759999603033066,18.599998950958252,22.709999978542328,23.889999091625214,20.739999413490295,14.409999549388885
52,11.079999804496765,18.529999256134033,22.709999978542328,24.039998650550842,20.679999887943268,14.459998905658722
53,10.700000077486038,18.289999663829803,22.679999470710754,24.169999361038208,20.759999752044678,14.440000057220459
54,10.920000076293945,18.709999322891235,22.679999470710754,24.12000000476837,20.69999873638153,14.489999413490295
55,11.169999837875366,18.689998984336853,22.48999923467636,24.039998650550842,20.669999718666077,14.28000032901764
56,11.229999363422394,18.559999763965607,22.450000047683716,24.059998989105225,20.649999380111694,14.289999008178711
57,11.099999397993088,18.439999222755432,22.509999573230743,24.309998750686646,20.789998769760132,14.360000193119049
58,11.029999703168869,18.6599999666214,22.46999889612198,24.18999969959259,20.659999549388885,14.379999041557312
59,11.52999997138977,18.67000013589859,22.669999301433563,24.049998819828033,20.659999549388885,14.409999549388885
60,11.389999836683273,18.599998950958252,22.499999403953552,24.01999980211258,20.739999413490295,14.459998905658722
61,11.569999903440475,18.59000027179718,22.509999573230743,24.09999966621399,20.809999108314514,14.479999244213104
62,11.339999735355377,18.549999594688416,22.459998726844788,24.129998683929443,20.69000005722046,14.459998905658722
63,10.96000000834465,18.490000069141388,22.579999268054962,24.129998683929443,20.729999244213104,14.469999074935913
64,11.249999701976776,18.649999797344208,22.739998996257782,24.039998650550842,20.739999413490295,14.469999074935913
65,11.289999634027481,18.699999153614044,22.55999892950058,24.169999361038208,20.739999413490295,14.419999718666077
66,11.569999903440475,18.859998881816864,22.369998693466187,24.19999986886978,20.659999549388885,14.409999549388885
67,11.829999834299088,18.82999986410141,22.589999437332153,24.12000000476837,20.659999549388885,14.409999549388885
68,11.659999936819077,19.020000100135803,22.369998693466187,24.10999983549118,20.679999887943268,14.429999887943268
69,11.699999868869781,18.81999969482422,22.32999950647354,24.049998819828033,20.829999446868896,14.419999718666077
70,11.699999868869781,18.469999730587006,22.32999950647354,24.159999191761017,20.78000009059906,14.440000057220459
71,11.639999598264694,18.930000066757202,22.31999933719635,24.1799995303154,20.789998769760132,14.419999718666077
72,11.769999563694,18.869999051094055,22.349999845027924,24.12000000476837,20.789998769760132,14.45000022649765
73,11.569999903440475,19.05999928712845,22.55999892950058,24.169999361038208,20.739999413490295,14.509999752044678
74,11.999999731779099,18.629999458789825,22.63999879360199,24.149999022483826,20.679999887943268,14.489999413490295
75,11.739999800920486,19.020000100135803,22.709999978542328,24.009999632835388,20.76999992132187,14.479999244213104
76,11.36000007390976,18.879999220371246,22.789999842643738,24.129998683929443,20.789998769760132,14.459998905658722
77,11.429999768733978,18.91999989748001,22.540000081062317,24.139998853206635,20.829999446868896,14.389999210834503
78,11.43999993801117,18.91999989748001,22.80000001192093,24.390000104904175,20.87000012397766,14.440000057220459
79,11.479999870061874,19.14999932050705,22.749999165534973,24.329999089241028,20.879998803138733,14.399999380111694
80,11.60999983549118,19.169999659061432,22.759999334812164,24.319998919963837,20.889998972415924,14.319999516010284
81,11.939999461174011,19.30999904870987,22.899998724460602,24.27999973297119,20.879998803138733,14.389999210834503
82,11.800000071525574,19.049999117851257,22.929999232292175,24.229998886585236,20.839999616146088,14.350000023841858
83,11.809999495744705,19.189999997615814,22.759999334812164,24.219998717308044,20.899999141693115,14.409999549388885
84,11.859999597072601,19.32999938726425,22.80000001192093,24.059998989105225,20.78000009059906,14.440000057220459
85,11.729999631643295,19.200000166893005,22.87999987602234,24.079999327659607,20.84999978542328,14.419999718666077
86,11.84999942779541,19.299998879432678,22.819998860359192,24.129998683929443,20.899999141693115,14.360000193119049
87,11.739999800920486,19.31999921798706,22.899998724460602,24.19999986886978,20.899999141693115,14.389999210834503
88,11.989999562501907,19.22999918460846,22.72000014781952,23.999999463558197,20.93999981880188,14.389999210834503
89,11.969999969005585,19.110000133514404,22.63999879360199,24.289999902248383,20.979999005794525,14.37000036239624
90,12.0899997651577,19.029998779296875,22.909998893737793,24.210000038146973,20.879998803138733,14.339999854564667
91,11.029999703168869,19.280000030994415,22.89000004529953,24.3599995970726,20.87000012397766,14.329999685287476
92,11.629999428987503,19.169999659061432,22.739998996257782,24.300000071525574,20.799998939037323,14.350000023841858
93,11.539999395608902,19.269999861717224,22.849999368190765,24.329999089241028,20.879998803138733,14.45000022649765
94,11.469999700784683,19.209998846054077,22.95999974012375,24.229998886585236,20.93999981880188,14.459998905658722
95,11.469999700784683,19.23999935388565,22.779999673366547,24.219998717308044,20.85999995470047,14.45000022649765
96,11.59999966621399,19.15999948978424,22.739998996257782,24.210000038146973,20.85999995470047,14.429999887943268
97,11.349999904632568,19.179999828338623,22.669999301433563,24.159999191761017,20.899999141693115,14.479999244213104
98,11.490000039339066,19.13999915122986,22.80000001192093,24.10999983549118,20.909999310970306,14.459998905658722
99,11.789999902248383,19.189999997615814,22.80000001192093,24.239999055862427,20.93999981880188,14.569999277591705


==> data/cifar10_different_tau.csv <==
epoch,tau_1,tau_5,tau_10,tau_20,tau_50,tau_200
0,23.399999737739563,28.029999136924744,31.07999861240387,31.369999051094055,29.240000247955322,24.329999089241028
1,24.039998650550842,33.12999904155731,34.790000319480896,36.730000376701355,35.19999980926514,32.24000036716461
2,26.429998874664307,38.74000012874603,41.62999987602234,43.709999322891235,40.539997816085815,37.81999945640564
3,25.380000472068787,40.08999764919281,43.5699999332428,46.75000011920929,44.769999384880066,40.950000286102295
4,28.579998016357422,42.399999499320984,45.67999839782715,45.76999843120575,47.17999994754791,42.399999499320984
5,29.760000109672546,41.97999835014343,45.69000005722046,44.95999813079834,47.78999984264374,42.20999777317047
6,32.19999969005585,41.79999828338623,45.92999815940857,44.56999897956848,49.9099999666214,44.81000006198883
7,29.649999737739563,40.07000029087067,42.69999861717224,47.54000008106232,50.90000033378601,45.479997992515564
8,31.529998779296875,40.939998626708984,44.41999793052673,48.819997906684875,49.74999725818634,46.629998087882996
9,29.009997844696045,39.62999880313873,43.87999773025513,48.78000020980835,50.65999627113342,47.1699982881546
10,27.33999788761139,41.79999828338623,42.69999861717224,47.39999771118164,50.87000131607056,48.12999963760376
11,25.209999084472656,40.860000252723694,42.729997634887695,47.99000024795532,52.18999981880188,48.539999127388
12,26.559999585151672,38.76999914646149,39.37000036239624,47.919997572898865,52.469998598098755,49.049997329711914
13,24.899999797344208,36.01999878883362,40.90999960899353,48.819997906684875,52.2599995136261,49.36999976634979
14,26.85999870300293,38.58000040054321,40.43999910354614,48.27999770641327,52.810001373291016,49.32999908924103
15,27.390000224113464,38.14999759197235,41.06999933719635,48.24000000953674,52.52999663352966,49.7299998998642
16,22.899998724460602,37.02999949455261,41.60999953746796,48.979997634887695,52.73999571800232,49.96999800205231
17,27.039998769760132,38.72999846935272,42.87000000476837,49.18999969959259,52.56999731063843,50.16999840736389
18,27.84999907016754,39.649999141693115,43.97999942302704,47.349998354911804,52.74999737739563,50.37999749183655
19,28.139999508857727,39.899998903274536,43.97999942302704,48.90999794006348,53.60000133514404,50.620001554489136
20,30.419999361038208,38.05999755859375,44.24999952316284,48.90999794006348,53.40999960899353,50.49999952316284
21,30.21000027656555,39.44999873638153,44.099998474121094,48.58999848365784,53.60000133514404,50.599998235702515
22,30.219998955726624,40.219998359680176,44.110000133514404,49.41999912261963,53.200000524520874,50.65000057220459
23,28.9000004529953,40.27999937534332,44.70999836921692,49.18999969959259,53.689998388290405,50.81999897956848
24,29.359999299049377,41.97999835014343,45.969998836517334,49.44999814033508,53.689998388290405,50.929999351501465
25,28.56999933719635,42.69999861717224,45.94999849796295,48.2699990272522,53.450000286102295,51.13999843597412
26,28.669998049736023,42.38999783992767,46.32999897003174,48.39999973773956,53.63999605178833,51.19999647140503
27,27.300000190734863,42.65999794006348,45.93999981880188,49.75999891757965,53.47999930381775,51.12000107765198
28,27.91999876499176,43.0899977684021,46.32000029087067,50.47999620437622,53.46999764442444,51.01999640464783
29,28.31999957561493,43.209999799728394,46.51999771595001,50.23999810218811,53.450000286102295,51.41000151634216
30,28.299999237060547,43.949997425079346,46.799999475479126,50.69999694824219,53.8599967956543,51.48000121116638
31,28.49999964237213,44.24999952316284,46.51999771595001,50.440001487731934,53.74999642372131,51.38999819755554
32,28.679999709129333,44.749999046325684,46.84999883174896,50.01000165939331,53.31999659538269,51.30999684333801
33,28.9900004863739,45.26999890804291,47.029998898506165,50.65000057220459,53.279995918273926,51.33999586105347
34,30.35999834537506,45.170000195503235,46.87999784946442,50.22000074386597,53.519999980926514,51.46999955177307
35,29.96000051498413,45.659998059272766,47.450000047683716,50.529998540878296,53.79999876022339,51.51999592781067
36,30.390000343322754,45.579999685287476,47.70999848842621,50.909996032714844,53.71999740600586,51.60999894142151
37,30.169999599456787,46.08999788761139,47.65999913215637,51.48000121116638,54.009997844696045,51.60999894142151
38,30.5899977684021,46.01999819278717,47.85999953746796,50.80999732017517,53.60000133514404,51.62000060081482
39,30.539998412132263,46.10999822616577,47.839999198913574,51.05999708175659,53.82999777793884,51.51999592781067
40,36.21000051498413,44.88999843597412,48.03999960422516,51.010000705718994,53.90999913215637,51.980000734329224
41,29.38999831676483,45.35999894142151,48.089998960494995,51.38999819755554,53.89999747276306,51.749998331069946
42,28.700000047683716,45.60000002384186,48.54999780654907,51.31999850273132,53.929996490478516,51.7300009727478
43,28.759998083114624,45.69000005722046,48.809999227523804,51.27999782562256,53.780001401901245,51.80000066757202
44,28.849998116493225,45.419999957084656,48.60999882221222,51.34999752044678,53.88000011444092,51.7799973487854
45,28.880000114440918,45.489999651908875,48.21999967098236,51.53999924659729,53.939998149871826,51.819998025894165
46,29.45999801158905,45.75999975204468,48.539999127388,51.27999782562256,53.689998388290405,51.7799973487854
47,29.38999831676483,45.989999175071716,48.70999753475189,51.53999924659729,54.079997539520264,51.87000036239624
48,28.720000386238098,45.84999978542328,48.92999827861786,51.71999931335449,54.030001163482666,51.84999704360962
49,28.529998660087585,45.67999839782715,49.02999997138977,51.41000151634216,54.079997539520264,51.94000005722046
50,28.049999475479126,45.84999978542328,48.79999756813049,51.26999616622925,53.88000011444092,51.87999606132507
51,27.789998054504395,45.84999978542328,48.60000014305115,51.67999863624573,53.999996185302734,51.910001039505005
52,28.09000015258789,46.05000019073486,49.07999932765961,51.75999999046326,54.04999852180481,51.78999900817871
53,28.059998154640198,46.34999930858612,48.889997601509094,51.829999685287476,54.06000018119812,51.84999704360962
54,27.950000762939453,46.539998054504395,49.25999939441681,51.840001344680786,54.17999625205994,51.84999704360962
55,28.720000386238098,46.59999907016754,48.989999294281006,52.03999876976013,53.92000079154968,52.05000042915344
56,28.540000319480896,46.43999934196472,49.16999936103821,51.829999685287476,54.1700005531311,52.02000141143799
57,28.039997816085815,46.16999924182892,48.92999827861786,51.87999606132507,54.17999625205994,51.87000036239624
58,28.059998154640198,46.459999680519104,49.469998478889465,51.94999575614929,54.079997539520264,52.0799994468689
59,28.270000219345093,46.06999754905701,49.97999966144562,51.94000005722046,54.079997539520264,51.96999907493591
60,28.2399982213974,46.07999920845032,49.789997935295105,52.12000012397766,54.10999655723572,52.05000042915344
61,27.969998121261597,46.17999792098999,50.279998779296875,52.2599995136261,54.46000099182129,51.92999839782715
62,28.689998388290405,46.15999758243561,50.47999620437622,52.10999846458435,54.11999821662903,52.05000042915344
63,28.769999742507935,46.05000019073486,50.40000081062317,52.16999650001526,54.17999625205994,51.980000734329224
64,29.54999804496765,46.379998326301575,50.58000087738037,52.20000147819519,53.97999882698059,52.00999975204468
65,29.170000553131104,46.469998359680176,50.54999589920044,52.469998598098755,54.079997539520264,52.00999975204468
66,29.13999855518341,46.11999988555908,50.63999891281128,52.45000123977661,54.019999504089355,52.03999876976013
67,28.869998455047607,46.3699996471405,50.15999674797058,52.42999792098999,54.0399968624115,52.02999711036682
68,29.679998755455017,46.06999754905701,50.15000104904175,52.129995822906494,53.71999740600586,52.230000495910645
69,29.649999737739563,46.17999792098999,49.88999962806702,52.05000042915344,53.81999611854553,51.99999809265137
70,30.399999022483826,46.20999991893768,49.949997663497925,52.139997482299805,53.92000079154968,52.0799994468689
71,30.609998106956482,46.459999680519104,50.13999938964844,51.94000005722046,53.999996185302734,52.05000042915344
72,30.799999833106995,46.309998631477356,50.47999620437622,51.87999606132507,54.06999588012695,52.12000012397766
73,30.640000104904175,46.42999768257141,50.37999749183655,52.09000110626221,54.019999504089355,52.160000801086426
74,30.959999561309814,46.699997782707214,50.440001487731934,51.809996366500854,53.88999581336975,52.10999846458435
75,30.6799978017807,46.93999886512756,50.56999921798706,51.85999870300293,53.939998149871826,52.2599995136261
76,30.559998750686646,47.079998254776,50.80999732017517,52.20000147819519,54.04999852180481,52.219998836517334
77,30.26999831199646,47.36999869346619,50.409996509552,51.889997720718384,54.089999198913574,52.17999815940857
78,30.42999804019928,47.450000047683716,50.37999749183655,52.059996128082275,54.19999957084656,52.12000012397766
79,30.42999804019928,47.55999743938446,50.48999786376953,51.840001344680786,54.04999852180481,52.20999717712402
80,30.379998683929443,47.669997811317444,50.49999952316284,51.80000066757202,54.04999852180481,52.149999141693115
81,30.34999966621399,47.64999747276306,50.63999891281128,51.980000734329224,54.04999852180481,52.20000147819519
82,30.35999834537506,47.93999791145325,50.58000087738037,51.78999900817871,53.94999980926514,52.139997482299805
83,30.289998650550842,47.87999987602234,50.55999755859375,51.7799973487854,54.030001163482666,52.23999619483948
84,30.069997906684875,47.97999858856201,50.7099986076355,51.44000053405762,54.0399968624115,52.16999650001526
85,29.94000017642975,47.88999855518341,50.74999928474426,51.579999923706055,53.939998149871826,52.219998836517334
86,30.289998650550842,47.86999821662903,50.919997692108154,51.499998569488525,54.030001163482666,52.0799994468689
87,30.379998683929443,47.79999852180481,50.76000094413757,51.62000060081482,53.8100004196167,52.18999981880188
88,30.399999022483826,47.689998149871826,50.87999701499939,51.77000164985657,53.780001401901245,52.219998836517334
89,30.34999966621399,47.929999232292175,51.0699987411499,51.889997720718384,53.850001096725464,52.219998836517334
90,30.18999993801117,47.58999943733215,51.010000705718994,51.85999870300293,53.65999937057495,52.28999853134155
91,30.18999993801117,47.90999889373779,50.65999627113342,51.899999380111694,53.88000011444092,52.399998903274536
92,30.079999566078186,47.88999855518341,50.76000094413757,52.12000012397766,54.06999588012695,52.17999815940857
93,30.289998650550842,47.669997811317444,50.69999694824219,52.129995822906494,54.14999723434448,52.30000019073486
94,30.410000681877136,47.81999886035919,50.599998235702515,51.80000066757202,53.96999716758728,52.27999687194824
95,30.17999827861786,47.94999957084656,50.73999762535095,52.230000495910645,53.939998149871826,52.230000495910645
96,30.559998750686646,48.10999929904938,50.81999897956848,52.160000801086426,54.030001163482666,52.309995889663696
97,30.649998784065247,47.759997844696045,50.7099986076355,52.18999981880188,53.92000079154968,52.20999717712402
98,30.570000410079956,47.839999198913574,50.65999627113342,52.149999141693115,54.0399968624115,52.20000147819519
99,30.159997940063477,48.079997301101685,50.54999589920044,51.94000005722046,53.86999845504761,52.30000019073486


==> data/combined_mnist.csv <==
classes,o_100,o_400,o_1600,o_6400,groupsum_tau_30,groupsum_tau_100
2,99.0,98.75,97.625,99.125,71.875,97.625
4,99.4090909090909,99.5,99.36363636363636,98.36363636363636,91.5909090909091,98.5
11,96.7,97.76,98.11999999999999,97.98,97.72,98.26
27,90.93520586649679,95.53782317267795,96.62304500478774,96.92307692307692,97.05075007979572,96.20810724545164
67,66.33247422680412,81.03865979381443,87.24226804123711,88.51030927835052,88.36340206185567,80.92525773195877


==> data/emnist_letters_different_tau.csv <==
epoch,tau_1,tau_5,tau_10,tau_20,tau_50,tau_200
0,55.92300891876221,68.77118150393167,71.29698793093362,72.026127576828,66.85489018758139,56.572794914245605
1,57.64472881952921,74.92725650469461,80.01516064008078,80.63301046689352,75.68333148956299,62.57763306299845
2,57.39338596661886,76.28085811932883,82.01574881871542,83.58397682507834,79.61639563242593,63.857847452163696
3,52.855213483174644,79.18817003568014,82.68150289853415,85.88978250821432,81.54494563738504,64.82042670249939
4,55.59870998064677,78.37408383687338,85.4551593462626,86.17311716079712,82.62499968210855,65.46908418337503
5,63.6899987856547,80.4536541302999,86.89838647842407,87.45688199996948,83.454030752182,65.88672002156576
6,68.32279562950134,82.33048121134439,87.13671763737997,87.85096605618796,84.17902986208597,66.26741687456766
7,64.12085890769958,82.247793674469,87.09515929222107,87.95811533927917,84.3024710814158,66.40773812929788
8,64.47349190711975,83.35451483726501,87.40962147712708,87.90768583615622,84.81709361076355,66.64822300275168
9,64.54704205195108,83.228600025177,87.95790076255798,88.99123469988504,85.12784639994302,66.79225762685141
10,65.70666432380676,83.37327837944031,87.2120956579844,89.05128836631775,85.41247248649597,66.9827401638031
11,66.85333251953125,82.74344007174173,86.95198694864908,89.25123612085977,85.65585811932883,67.15661088625589
12,66.22397700945535,83.81989002227783,87.46978243192038,89.46263392766318,85.91709534327188,67.24026799201965
13,63.61268758773804,83.89392495155334,87.84397840499878,89.58236376444498,86.00101868311563,67.30010708173117
14,62.992095947265625,83.5926334063212,88.62548271814981,89.87306356430054,86.15817030270895,67.34376351038614
15,63.39107354482015,84.40446058909097,88.40134143829346,89.86618320147196,86.2913409868876,67.45731035868326
16,61.797577142715454,83.9257518450419,88.7733300526937,90.0205890337626,86.43505175908408,67.52424438794455
17,59.668976068496704,85.36634047826132,88.93741766611734,89.8694078127543,86.5049441655477,67.56419340769449
18,62.234193086624146,85.256556669871,88.88306021690369,89.69209591547647,86.56510512034097,67.60091384251913
19,64.44429755210876,85.57150363922119,89.31177258491516,90.21032055219015,86.62171761194864,67.6242450873057
20,63.307042916615806,85.79085667928061,89.00042970975241,90.15026688575745,86.661825577418,67.61075258255005
21,66.98682705561319,86.18300954500833,89.15091355641684,90.27720292409262,86.73215111096701,67.70118276278177
22,66.05456868807474,86.30408445994058,89.17758067448935,90.38462241490683,86.84924642244974,67.69107381502786
23,64.93951479593912,86.81532144546509,88.9839231967926,90.21053512891135,86.81569695472717,67.7112340927124
24,62.33435273170471,86.41048073768616,89.27483558654785,90.45080542564392,86.84252301851907,67.7111268043518
25,62.52171794573466,86.8647813796997,89.49461976687112,90.38440585136414,86.9495689868927,67.76129007339478
26,66.89671874046326,87.29650378227234,89.36843872070312,90.31779567400613,86.84886892636618,67.75118112564087
27,62.71177331606547,87.25612759590149,89.24795587857565,90.73553681373596,86.9763950506846,67.78134306271872
28,65.13370871543884,87.212202946345,89.30446108182272,90.35139481226602,87.00929880142212,67.7979568640391
29,64.12774125734964,87.80768513679504,90.34074942270914,90.34833113352457,87.00940608978271,67.86171992619833
30,65.51177302996317,87.24247018496195,89.73827759424844,90.6684398651123,87.09989190101624,67.9017186164856
31,67.15370814005533,88.03408543268839,90.0931696097056,90.55182536443075,87.08311716715494,67.88827776908875
32,68.29134225845337,87.5807503859202,89.75902994473776,90.67171812057495,87.12300856908163,67.91849335034689
33,69.65768535931906,88.67338498433432,89.85370794932047,90.28714895248413,87.09946076075235,67.94865528742471
34,68.75123381614685,87.8313978513082,90.200803677241,90.54193298021951,87.1396760145823,67.9619868596395
35,70.17102241516113,88.78247141838074,90.01849293708801,90.67526658376059,87.13311751683554,67.97537406285605
36,66.19720260302225,88.42177192370096,90.11602004369101,90.57800968488058,87.05634276072183,67.98881689707437
37,67.1360731124878,88.72284690539041,90.27720093727112,90.62773982683817,87.14967568715414,67.9989238580068
38,68.9262350400289,88.81634275118509,90.09397625923157,90.49456715583801,87.05612619717917,68.02236437797546
39,68.5160199801127,88.58445882797241,90.47763347625732,90.85860053698221,87.22349206606546,68.0155356725057
40,68.5763955116272,88.97424538930258,90.3047283490499,90.81204136212668,87.18650341033936,68.02553733189902
41,70.16601959864298,88.54284683863321,90.49446185429892,90.67150155703226,87.17338442802429,68.0156429608663
42,69.0813958644867,88.53983481725058,89.75951671600342,90.47801097234091,87.16650406519571,68.02892486254373
43,70.06462216377258,88.12107443809509,90.46467542648315,90.91935157775879,87.27349241574606,68.06241869926453
44,69.40467357635498,89.07736539840698,90.6480610370636,90.50456881523132,87.30365435282388,68.08913946151733
45,69.87499992052713,88.8951063156128,90.60892264048258,90.8794085184733,87.27338512738547,68.06897521018982
46,69.19746994972229,88.92499804496765,90.2072568734487,90.78892270723978,87.24666436513266,68.07897686958313
47,69.83623504638672,89.11478519439697,90.4512882232666,90.64558943112692,87.27010687192282,68.112579981486
48,69.78967587153116,89.47946031888327,90.4885450998942,90.84612727165222,87.17623551686606,68.10580492019653
49,67.74467627207437,88.92483711242676,90.38827816645303,91.01037581761679,87.37069567044577,68.10569763183594
50,69.70376173655191,88.99145126342773,90.53784608840942,90.73849320411682,87.36053705215454,68.09908350308737
51,70.09182572364807,88.7705365816752,90.74559013048807,90.82897702852884,87.35365470250449,68.10252467791238
52,69.0274178981781,89.27274147669473,89.99972939491272,90.9998893737793,87.30682531992593,68.10241738955179
53,69.15478308995566,88.45080534617105,90.62263170878092,91.02967381477356,87.36015955607095,68.10580492019653
54,69.76704200108847,89.3358608086904,90.56446154912314,90.87924559911093,87.3635470867157,68.12252600987753
55,70.32973170280457,89.38279350598654,90.43763279914856,90.96591075261435,87.33682433764139,68.11919212341309
56,71.00231051445007,89.2652134100596,90.08704225222269,90.87580442428589,87.35682566960654,68.11585823694864
57,70.93989054361978,89.73263303438821,90.57859977086386,91.01999600728354,87.4338706334432,68.11924576759338
58,67.98510551452637,89.10080591837564,90.25112787882486,90.95956881841025,87.4071478843689,68.13257932662964
59,70.44231096903482,89.29902911186218,90.51483670870462,90.73532223701477,87.43725617726645,68.11924576759338
60,69.94462211926779,89.10526633262634,89.97386892636618,90.99300901095071,87.45736281077066,68.1459128856659
61,70.31725645065308,89.43865497907004,90.73854684829712,90.95983703931174,87.42069800694784,68.13263098398843
62,71.01241747538248,88.55032126108804,90.54182569185892,90.8856968084971,87.48435378074646,68.13596685727438
63,71.62532210350037,88.89999787012735,90.54462114969888,90.9627934296926,87.4776860078176,68.14252535502115
64,70.13903061548868,88.87763222058615,90.9191906452179,90.89537461598715,87.49101956685385,68.14252535502115
65,71.82924548784891,89.03730909029642,90.21370808283487,91.04279478391013,87.49408523241678,68.16257834434509
66,69.68317230542502,88.93419106801352,90.26327729225159,90.89290102322897,87.51096725463867,68.1558589140574
67,70.96134225527445,88.87381354967752,90.27768770853677,91.09994371732077,87.5043531258901,68.16257834434509
68,71.97822332382202,89.60967461268106,90.62859813372293,90.70521394411722,87.49080300331116,68.15919280052185
69,72.59806195894876,89.25446073214212,90.74811736742654,91.08596642812094,87.55467534065247,68.18257967631021
70,72.12763230005899,89.2344057559967,90.8858040968577,91.01924498875937,87.49091227849325,68.19268862406412
71,72.52601981163025,89.4518256187439,90.42413830757141,90.86483716964722,87.51424551010132,68.18596720695496
72,72.6988136768341,88.80365490913391,90.15360275904337,90.87881445884705,87.49069770177206,68.22946071624756
73,72.77209560076395,89.82892235120138,90.80601930618286,91.05289975802103,87.54768570264181,68.23618014653525
74,72.7631151676178,89.69569802284241,90.47494331995645,90.96585710843405,87.51085797945657,68.2227392991384
75,71.39252622922263,90.03419280052185,90.44849077860513,90.7185991605123,87.47403025627136,68.24284791946411
76,72.150590022405,88.9941374460856,90.03360072771707,90.71854750315347,87.50752409299216,68.26639572779337
77,72.18338449796042,89.40123518308005,90.912526845932,90.4512345790863,87.47403025627136,68.2430108388265
78,71.87607288360596,89.60247039794922,90.53827722867331,91.01618131001791,87.59430050849915,68.25295488039652
79,73.06268811225891,89.30236299832663,90.5052125453949,91.08655651410422,87.54424452781677,68.28634341557822
80,73.748117685318,89.14833267529806,90.21440744400024,90.98612666130066,87.57112622261047,68.2494600613912
81,73.30671747525534,89.14833267529806,90.49161076545715,91.09322428703308,87.52779165903726,68.27290256818137
82,71.27397457758585,89.74193334579468,90.6519333521525,91.08311533927917,87.59472966194153,68.28623414039612
83,72.52386808395386,89.48177297910055,90.36731123924255,90.80171783765158,87.59790062904358,68.28618049621582
84,72.17230995496115,89.80569640795389,90.64182440439859,90.43768644332886,87.53445943196616,68.29956968625388
85,73.96424611409506,89.49171900749207,90.24408459663391,90.89241822560629,87.55784829457602,68.29951405525208
86,73.3360211054484,89.79279398918152,90.20698666572571,90.99881450335184,87.54456639289856,68.29284628232321
87,73.09252619743347,89.93332982063293,90.41145046552023,91.11655751864114,87.54456639289856,68.28618049621582
88,72.67779310544333,89.32075103123984,90.00322421391806,90.75531959533691,87.5312348206838,68.28951438268027
89,71.85193300247192,89.33102091153464,90.67177176475525,90.96596638361612,87.59128848711649,68.29290191332498
90,72.13343779246011,89.03709451357523,90.10306398073831,90.78494310379028,87.57800857226053,68.29956968625388
91,71.22639616330466,89.1910215218862,90.81214865048727,91.01236462593079,87.57123351097107,68.29951405525208
92,71.60741885503134,89.27446206410727,90.52483638127646,90.67811767260233,87.55472898483276,68.30279429753622
93,71.39225602149963,89.31096593538919,90.23064374923706,91.04252457618713,87.58134047190347,68.28607320785522
94,71.39806350072226,89.68311548233032,90.73510567347208,91.15994572639465,87.55800922711691,68.30617984135947
95,70.91860175132751,89.99994595845541,90.71547985076904,91.15978280703226,87.56800691286722,68.29612851142883
96,71.45628929138184,89.98661239941916,90.57193398475647,90.90220332145691,87.61467536290488,68.27612916628519
97,71.3432788848877,89.93370731671652,90.72494506835938,90.86865584055582,87.58806188901266,68.27940742174783
98,72.6219872633616,89.31118051211038,90.76575239499411,91.14322264989218,87.59800791740417,68.29284628232321
99,72.33833074569702,89.44876194000244,90.83903034528097,90.80214699109396,87.56795525550842,68.30612818400064


==> data/fmnist_different_tau.csv <==
epoch,tau_1,tau_5,tau_10,tau_20,tau_50,tau_200
0,64.89166617393494,73.48333299160004,76.30000114440918,77.44000256061554,77.13500261306763,72.1450001001358
1,69.45833166440329,77.21666395664215,77.68000066280365,81.19499981403351,81.81000053882599,77.36500203609467
2,68.02499989668527,74.6666649977366,77.72499918937683,81.29000067710876,83.03999900817871,80.9550017118454
3,69.60833172003427,75.30833383401236,78.84000241756439,81.56999945640564,83.92500281333923,82.19500184059143
4,70.12499968210855,74.38333332538605,78.43500077724457,81.09500110149384,84.10000205039978,83.13499987125397
5,71.38333320617676,76.50833129882812,78.52000296115875,82.35500156879425,85.32499969005585,83.42500030994415
6,71.74166540304819,79.53333357969919,80.76000213623047,83.24500024318695,85.63500046730042,83.76000225543976
7,72.57499694824219,78.63333324591318,79.09500002861023,82.45500028133392,85.77000200748444,84.15000140666962
8,71.49166762828827,82.18333025773367,80.86999952793121,85.05499958992004,85.5750024318695,84.40499901771545
9,73.39999874432883,80.18333315849304,84.14000272750854,85.25000214576721,86.33500337600708,84.60500240325928
10,72.81666497389475,79.86666460831961,83.8750034570694,85.04500091075897,86.53999865055084,85.01499891281128
11,76.50833229223886,83.43333303928375,82.69000053405762,86.02000176906586,87.0250016450882,85.12499928474426
12,73.7583339214325,80.66666424274445,81.37499988079071,85.01000106334686,87.10500299930573,85.31500101089478
13,74.64166382948557,80.95000088214874,83.38000178337097,84.86000299453735,87.00000047683716,85.60499846935272
14,75.8166660865148,79.05833025773367,84.76000130176544,85.4500025510788,87.86500096321106,85.63500046730042
15,71.80000046888986,79.10833458105722,84.33499932289124,85.40000021457672,88.01500201225281,85.76500117778778
16,78.39166422684988,83.53333373864493,85.5349987745285,86.44999861717224,88.05499970912933,85.94000041484833
17,73.97499978542328,83.2749972740809,85.8599990606308,87.10000216960907,87.96500265598297,85.93499958515167
18,71.31666739781699,85.92499693234763,84.0149998664856,86.61500215530396,88.0050003528595,85.88000237941742
19,77.14166442553201,85.27499735355377,84.45999920368195,88.49000036716461,88.4850025177002,86.10999882221222
20,71.98333044846854,82.84999827543894,85.06999909877777,88.72000277042389,88.3650004863739,86.02000176906586
21,76.05000038941702,84.44999754428864,85.029998421669,87.86000311374664,88.41000199317932,86.25500202178955
22,76.48333013057709,82.96666443347931,84.45999920368195,87.53000199794769,88.21499943733215,86.08500063419342
23,71.19166453679404,82.0083349943161,86.39500141143799,88.39000165462494,88.73499929904938,86.2749993801117
24,72.35000133514404,82.74999956289926,84.04499888420105,88.74000012874603,88.5450005531311,86.30500137805939
25,63.166668017705284,83.89166394869486,85.04000008106232,88.4550005197525,88.95500004291534,86.28000020980835
26,69.41666404406229,84.19999877611795,87.34999895095825,88.83000314235687,88.8450026512146,86.35000288486481
27,64.15833036104837,83.29166372617087,87.48000264167786,88.66499960422516,88.58000040054321,86.41000390052795
28,63.258333007494606,83.07499786218008,86.89500093460083,88.74000012874603,88.75499963760376,86.52499914169312
29,68.2833343744278,82.08333055178323,88.11000287532806,88.07500004768372,88.71500194072723,86.42500340938568
30,67.76666740576425,84.34999883174896,87.36000061035156,88.960000872612,88.98500204086304,86.44500374794006
31,70.15833258628845,85.12499829133353,87.88500130176544,89.34000134468079,88.76999914646149,86.4650011062622
32,67.06666747728983,85.38332978884378,86.14500164985657,89.4349992275238,89.03000354766846,86.37000024318695
33,67.89166430632272,84.375,86.54500246047974,89.54499959945679,89.03000056743622,86.3750010728836
34,69.14166609446207,84.56666767597198,86.9100034236908,89.15500342845917,88.95500004291534,86.38000190258026
35,65.95833202203116,84.92500086625418,87.21500039100647,88.87999951839447,88.96500170230865,86.5850031375885
36,59.29999649524689,86.05833252271017,87.2050017118454,89.24000263214111,89.19999897480011,86.56000196933746
37,66.65833095709482,86.04999780654907,86.65000200271606,88.59000205993652,89.4899994134903,86.47499978542328
38,62.191665172576904,86.45833233992258,88.19500207901001,88.46500217914581,89.35500085353851,86.51000261306763
39,68.11666389306387,84.63333050409952,88.2500022649765,89.07000124454498,89.42500054836273,86.5850031375885
40,68.19999913374582,85.15833218892416,89.30500149726868,88.7250006198883,89.61500227451324,86.47499978542328
41,67.10833112398782,84.85000133514404,87.8600001335144,89.62500095367432,89.39000070095062,86.66500151157379
42,70.59999704360962,84.53333377838135,88.2750004529953,89.77999985218048,89.49500024318695,86.62500083446503
43,71.64166768391928,84.60833032925925,87.36000061035156,89.78500068187714,89.5900011062622,86.6100013256073
44,69.39999957879385,85.83333392937979,87.69499957561493,89.79000151157379,89.39000070095062,86.65500283241272
45,70.94166676203409,84.4083329041799,87.0600014925003,89.40000236034393,89.48500156402588,86.53500378131866
46,72.87500003973642,84.81666644414267,86.9350016117096,89.07999992370605,89.43500220775604,86.62000298500061
47,70.59999803702036,84.64999794960022,88.19000124931335,89.47499990463257,89.68500196933746,86.63500249385834
48,72.05833494663239,85.52499810854593,87.56999969482422,90.36000072956085,89.70000147819519,86.59000098705292
49,71.49166564146677,86.49166524410248,88.50499987602234,90.23500084877014,89.39499855041504,86.6100013256073
50,70.52499850591025,85.69999933242798,87.8350019454956,90.0299996137619,89.43500220775604,86.64500117301941
51,68.86666715145111,85.32499670982361,86.80500090122223,90.18499851226807,89.60500061511993,86.70500218868256
52,73.81666700045267,86.54999633630118,85.90500056743622,90.03500044345856,89.75000083446503,86.67000234127045
53,73.32500020662943,87.39999930063883,88.08000087738037,90.01000225543976,89.73000049591064,86.68500185012817
54,74.00833268960318,85.81666350364685,88.7000024318695,90.24499952793121,89.67500030994415,86.68499886989594
55,76.1166681845983,87.75833149751028,88.48499953746796,90.07999897003174,89.65000212192535,86.75000369548798
56,75.89166462421417,87.09166347980499,89.19000029563904,89.90499973297119,89.62000012397766,86.64500117301941
57,75.71666439374289,86.60833040873209,89.25500214099884,90.04000127315521,89.95000123977661,86.66000068187714
58,75.32499929269156,87.09999918937683,88.77500295639038,89.85500037670135,89.6450012922287,86.7300033569336
59,73.31666549046835,87.67500122388205,88.55000138282776,89.77999985218048,89.90000188350677,86.71500086784363
60,74.29999907811484,87.78333365917206,88.7250006198883,90.02500176429749,89.71500098705292,86.73500120639801
61,67.32500096162161,87.06666628519693,89.23999965190887,90.1250034570694,89.92500007152557,86.7249995470047
62,73.8916645447413,86.68333292007446,88.960000872612,90.3050035238266,89.78000283241272,86.68500185012817
63,66.88333253065744,86.82500123977661,89.10500109195709,90.63999950885773,89.83500003814697,86.72000169754028
64,72.61666655540466,86.57499849796295,89.52500224113464,90.47000110149384,89.91000056266785,86.7000013589859
65,74.97500081857046,86.54999931653342,89.28000032901764,90.174999833107,89.8250013589859,86.69500052928925
66,73.7916648387909,86.94166441758475,89.66500163078308,90.11500179767609,89.81000185012817,86.71500086784363
67,72.80000050862631,87.29999860127768,89.01500105857849,90.32500088214874,89.5900011062622,86.75000071525574
68,73.4083334604899,87.88333038489023,89.18500244617462,90.34000337123871,89.72000181674957,86.73500120639801
69,71.94166481494904,87.30833133061728,89.44000005722046,90.3899997472763,90.00000059604645,86.74499988555908
70,76.70833071072897,87.38332986831665,88.92000019550323,90.36000072956085,89.83500301837921,86.77500188350677
71,78.55832974116007,87.0333323876063,88.86000216007233,90.25499820709229,89.76500034332275,86.68000102043152
72,77.39166617393494,87.25832998752594,89.62500095367432,90.34500122070312,90.02000093460083,86.65500283241272
73,75.68333148956299,86.44999663035074,89.56000208854675,90.18999934196472,89.95000123977661,86.73500120639801
74,77.0416667064031,86.78333262602487,89.5900011062622,90.30000269412994,89.95500206947327,86.75500154495239
75,77.87500123182932,87.34999795754752,89.10500109195709,90.2750015258789,89.94500041007996,86.77500188350677
76,73.92500042915344,86.7583304643631,88.67000043392181,90.13000130653381,89.83000218868256,86.70499920845032
77,74.57499702771506,88.45833043257394,89.27000164985657,90.23000001907349,89.83500003814697,86.69500350952148
78,75.78333020210266,87.90833155314127,89.23999965190887,90.23999869823456,89.92500305175781,86.67000234127045
79,74.47499732176462,86.52499715487161,88.4550005197525,90.2400016784668,89.88499939441681,86.75999939441681
80,77.17499732971191,87.31666405995688,89.4650012254715,90.07500112056732,89.93000090122223,86.74000203609467
81,72.47499823570251,87.40833103656769,89.3750011920929,90.03500044345856,90.03999829292297,86.75499856472015
82,74.75833396116892,87.74166504542032,89.18499946594238,90.23500084877014,90.02000093460083,86.75499856472015
83,73.22499851385751,87.67499725023904,89.35500085353851,90.36500155925751,89.95000123977661,86.77999973297119
84,76.16666754086813,88.02499969800314,89.66500163078308,90.10500311851501,89.95000123977661,86.74500286579132
85,76.94999674956003,88.07500004768372,89.31000232696533,90.13000130653381,89.88499939441681,86.77499890327454
86,77.00000007947287,87.72499759991965,89.57500159740448,90.28500318527222,90.05500078201294,86.77000105381012
87,78.03333302338919,87.11666762828827,89.72499966621399,90.33500254154205,90.02499878406525,86.73000037670135
88,78.5333345333735,85.71666379769644,89.3200010061264,90.29000103473663,89.86000120639801,86.77000105381012
89,78.29999725023904,88.37499717871347,89.2300009727478,90.34999907016754,90.08500277996063,86.75499856472015
90,76.96666320165,86.72499855359396,88.78500163555145,90.46000242233276,90.13999998569489,86.77499890327454
91,76.01666748523712,85.9833319981893,88.89500200748444,90.38499891757965,90.02000093460083,86.7900013923645
92,76.8666664759318,86.53333087762198,89.18500244617462,90.45999944210052,90.03500044345856,86.7900013923645
93,75.54166416327158,87.72500058015189,89.5799994468689,90.50000011920929,89.98500108718872,86.79500222206116
94,74.5999981959661,87.07499901453653,88.83500099182129,90.44000208377838,90.0950014591217,86.74500286579132
95,74.34166769186655,86.53333385785422,88.47000300884247,90.48000276088715,90.02500176429749,86.7650032043457
96,69.89166537920633,87.14166283607483,89.02499973773956,90.28500318527222,89.96000289916992,86.83000206947327
97,76.79999768733978,87.40833004315695,88.7800008058548,90.23000001907349,90.0849997997284,86.77999973297119
98,78.82500092188516,87.9416674375534,89.08999860286713,90.38500189781189,89.95500206947327,86.81500256061554
99,77.06666390101114,87.77499695618948,89.3750011920929,90.46500325202942,90.12500047683716,86.7900013923645


==> data/imagenet_num_classes.csv <==
classes,Big_tau1,Big_tau10,Big_tau100,MLP_Medium
5,49.6,47.199999999999996,54.800000000000004,49.2
18,18.88888888888889,29.444444444444446,38.0,32.55555555555556
70,6.457142857142857,14.257142857142856,18.371428571428574,16.20000000681196
265,1.1547169811320754,7.275471698113208,7.041509433962265,10.09811320754717
1000,0.45999999999999996,3.966,2.22,6.619999999999999


==> data/mnist_class_specific_acc.csv <==
class,tau_0.1,tau_1,tau_5,tau_10,tau_20,tau_50
0,98.58088930936613,94.6073793755913,98.20245979186376,99.14853358561967,99.14853358561967,98.9593188268685
1,98.72611464968153,99.54504094631483,98.6351228389445,99.45404913557779,99.27206551410373,99.45404913557779
2,97.78714436248683,98.31401475237091,94.6259220231823,96.4172813487882,96.94415173867229,97.47102212855637
3,86.59274193548387,93.34677419354838,96.57258064516128,97.58064516129032,98.38709677419355,95.76612903225806
4,83.61981799797775,80.0808897876643,98.28109201213347,95.34883720930233,96.96663296258848,98.17997977755309
5,86.45161290322581,75.3763440860215,98.17204301075269,96.02150537634408,94.83870967741936,97.95698924731184
6,90.35532994923858,97.56345177664974,98.3756345177665,99.18781725888324,98.68020304568527,99.28934010152284
7,93.63468634686348,74.72324723247232,98.1549815498155,97.87822878228782,98.61623616236163,98.06273062730627
8,83.03664921465969,79.3717277486911,89.21465968586388,96.54450261780104,98.21989528795811,97.80104712041884
9,96.45833333333333,95.83333333333334,93.75,96.97916666666667,96.25,95.52083333333333


==> data/mnist_pruning.csv <==
neurons_per_class,tau_0.05,tau_0.5,tau_3,tau_8,tau_20,tau_50,tau_100,tau_200
0,91.55833333333334,89.09166666666667,95.65,97.51666666666667,97.85833333333333,97.90833333333333,97.65833333333333,95.61666666666667
100,90.70833333333333,88.78333333333333,95.24166666666667,97.43333333333334,97.84166666666667,97.89999999999999,97.68333333333334,95.63333333333334
200,91.01666666666667,89.01666666666667,95.30833333333332,97.475,97.80833333333334,97.89166666666667,97.68333333333334,95.66666666666667
300,91.31666666666666,89.66666666666666,95.22500000000001,97.50833333333333,97.78333333333333,97.89999999999999,97.70833333333333,95.66666666666667
400,91.26666666666667,90.05,95.53333333333333,97.575,97.79166666666667,97.86666666666667,97.7,95.65833333333333
500,91.13333333333333,90.60000000000001,95.64166666666667,97.575,97.82499999999999,97.90833333333333,97.725,95.65833333333333
600,90.19166666666666,90.19166666666666,95.45,97.56666666666666,97.80833333333334,97.90833333333333,97.725,95.65833333333333
700,89.81666666666666,90.05,95.38333333333333,97.50833333333333,97.85000000000001,97.89166666666667,97.7,95.66666666666667
800,89.80833333333334,90.25833333333333,95.46666666666667,97.51666666666667,97.86666666666667,97.90833333333333,97.70833333333333,95.68333333333334
900,89.98333333333333,90.53333333333333,95.42500000000001,97.375,97.88333333333334,97.90833333333333,97.675,95.7
1000,89.05833333333332,89.85833333333333,95.175,97.425,97.8,97.93333333333332,97.65833333333333,95.68333333333334
1100,89.34166666666667,89.33333333333333,95.1,97.38333333333333,97.85833333333333,97.88333333333334,97.625,95.65
1200,89.04166666666666,88.61666666666666,94.81666666666668,97.33333333333334,97.875,97.89166666666667,97.65,95.56666666666666
1300,87.8,87.24166666666666,94.27499999999999,97.38333333333333,97.83333333333334,97.89999999999999,97.66666666666667,95.575
1400,87.41666666666667,86.40833333333333,94.43333333333334,97.33333333333334,97.85833333333333,97.925,97.63333333333334,95.625
1500,86.99166666666667,84.99166666666666,94.46666666666667,97.31666666666666,97.925,97.90833333333333,97.65833333333333,95.6
1600,88.53333333333333,85.95,94.54166666666667,97.20833333333333,97.89999999999999,97.84166666666667,97.64166666666667,95.55833333333334
1700,88.3,85.69166666666666,94.40833333333333,97.3,97.94166666666668,97.85000000000001,97.66666666666667,95.56666666666666
1800,86.95,83.63333333333334,94.26666666666667,97.25,97.82499999999999,97.76666666666667,97.675,95.53333333333333
1900,84.83333333333334,82.19999999999999,93.80833333333334,97.25,97.81666666666666,97.71666666666667,97.725,95.55
2000,83.93333333333334,81.175,93.38333333333333,97.35833333333333,97.80833333333334,97.775,97.73333333333333,95.49166666666666
2100,83.79166666666666,82.20833333333334,92.575,97.35000000000001,97.81666666666666,97.73333333333333,97.69166666666666,95.48333333333333
2200,83.24166666666667,83.68333333333334,92.30000000000001,97.5,97.81666666666666,97.73333333333333,97.65833333333333,95.49166666666666
2300,84.2,83.84166666666667,92.29166666666667,97.36666666666667,97.85833333333333,97.74166666666667,97.69166666666666,95.53333333333333
2400,84.70833333333333,83.1,92.49166666666667,97.2,97.76666666666667,97.7,97.675,95.53333333333333
2500,83.54166666666667,81.48333333333333,91.69166666666668,97.02499999999999,97.65,97.68333333333334,97.65,95.525
2600,84.875,82.35833333333333,92.10000000000001,97.03333333333333,97.80833333333334,97.78333333333333,97.66666666666667,95.49166666666666
2700,83.10833333333333,81.22500000000001,91.84166666666667,97.06666666666666,97.79166666666667,97.675,97.60833333333333,95.48333333333333
2800,81.59166666666667,82.35833333333333,92.15833333333333,96.91666666666666,97.76666666666667,97.71666666666667,97.65833333333333,95.48333333333333
2900,79.94166666666666,82.19999999999999,91.875,96.91666666666666,97.74166666666667,97.65,97.65833333333333,95.46666666666667
3000,79.975,82.14166666666667,91.325,96.70833333333333,97.74166666666667,97.70833333333333,97.65833333333333,95.45833333333333
3100,79.05,80.20833333333334,90.79166666666667,96.41666666666666,97.74166666666667,97.73333333333333,97.65833333333333,95.45
3200,77.74166666666666,78.77499999999999,90.74166666666666,96.40833333333333,97.66666666666667,97.68333333333334,97.64166666666667,95.46666666666667
3300,75.64999999999999,76.64166666666667,88.925,96.05,97.625,97.6,97.625,95.475
3400,75.60833333333333,77.625,88.88333333333334,96.11666666666666,97.58333333333333,97.59166666666667,97.61666666666666,95.5
3500,75.75833333333334,77.76666666666667,89.03333333333333,96.25,97.46666666666667,97.6,97.58333333333333,95.475
3600,74.64166666666667,78.36666666666666,89.20833333333333,96.00833333333333,97.45833333333334,97.65833333333333,97.55833333333334,95.45833333333333
3700,72.625,76.075,89.23333333333333,96.26666666666667,97.40833333333333,97.60833333333333,97.55,95.43333333333334
3800,72.925,78.75,90.325,96.25833333333334,97.275,97.56666666666666,97.58333333333333,95.45833333333333
3900,74.175,78.06666666666666,90.425,96.20833333333333,97.25833333333334,97.53333333333333,97.58333333333333,95.48333333333333
4000,74.53333333333333,77.46666666666667,90.48333333333333,95.975,97.1,97.48333333333333,97.575,95.51666666666667
4100,76.04166666666666,76.97500000000001,91.33333333333333,95.85000000000001,97.03333333333333,97.43333333333334,97.58333333333333,95.5
4200,77.3,76.63333333333333,91.025,95.43333333333334,96.89166666666667,97.55,97.5,95.475
4300,75.85833333333333,79.18333333333332,91.4,94.85833333333333,96.50833333333333,97.56666666666666,97.50833333333333,95.475
4400,79.10000000000001,79.75,90.425,94.53333333333333,96.50833333333333,97.53333333333333,97.475,95.475
4500,78.375,78.95833333333333,89.825,94.39999999999999,96.41666666666666,97.36666666666667,97.49166666666666,95.5
4600,74.25833333333334,76.375,89.17500000000001,94.25833333333333,96.375,97.30833333333334,97.41666666666666,95.475
4700,68.625,77.86666666666666,88.48333333333333,94.18333333333334,96.18333333333334,96.99166666666666,97.35000000000001,95.40833333333333
4800,70.74166666666667,76.80833333333334,88.4,93.86666666666666,96.15,97.09166666666667,97.35833333333333,95.42500000000001
4900,67.55833333333334,77.15833333333333,86.125,93.53333333333333,96.125,97.00833333333333,97.275,95.38333333333333
5000,65.2,73.88333333333334,85.14166666666667,93.41666666666667,95.90833333333333,97.0,97.25833333333334,95.325
5100,61.875,67.11666666666667,83.49166666666666,93.05833333333334,95.45,96.83333333333334,97.20833333333333,95.28333333333333
5200,58.51666666666666,62.05833333333334,80.35833333333333,93.5,95.0,96.7,97.19166666666666,95.23333333333333
5300,59.99166666666667,62.541666666666664,80.44166666666666,92.475,94.86666666666666,96.675,97.04166666666667,95.22500000000001
5400,56.39999999999999,57.08333333333333,80.45833333333333,90.98333333333333,94.24166666666667,96.30833333333332,96.91666666666666,95.29166666666666
5500,55.95,60.175,75.24166666666666,89.73333333333333,92.975,96.025,96.95833333333333,95.31666666666668
5600,45.13333333333333,61.40833333333333,75.26666666666667,87.9,92.39166666666667,95.975,96.68333333333334,95.24166666666667
5700,34.9,55.166666666666664,72.06666666666666,84.33333333333334,89.67500000000001,95.23333333333333,96.54166666666667,95.175
5800,28.449999999999996,43.733333333333334,64.8,81.68333333333334,88.52499999999999,94.71666666666667,96.28333333333333,94.96666666666667
5900,20.216666666666665,35.25,59.65833333333334,79.14166666666667,86.125,93.60833333333333,95.71666666666667,94.88333333333333
6000,26.816666666666666,40.65833333333334,43.03333333333333,67.50833333333334,85.85000000000001,91.99166666666667,95.275,94.80833333333332
6100,30.3,33.03333333333333,36.15833333333333,59.9,81.85,88.10833333333333,94.175,94.10833333333333
6200,25.09166666666667,28.241666666666664,33.06666666666666,45.08333333333333,69.625,80.69166666666666,91.10000000000001,93.15
6300,19.866666666666667,27.591666666666665,29.40833333333333,42.925000000000004,52.33333333333333,72.82499999999999,83.50833333333333,89.46666666666667


==> data/synthetic_num_classes_different_output_sizes.csv <==
Classes,DLGN_16k,DLGN_64k,DLGN_256k
2,99.5,100.0,99.5
4,99.0,97.75,98.75
9,98.55555555555556,98.0,98.66666666666667
19,98.21052631578947,95.52631578947368,98.57894736842105
43,95.97674418604652,95.32558139534883,94.37209302325581
92,84.66304347826087,87.40217391304348,83.36956521739131
199,73.00502512562814,78.46733668341709,75.678391959799
430,61.52325581395349,60.19767441860465,62.75813953488372
928,41.37068965517241,36.689655172413794,37.463362068965516
2000,11.9215,20.8665,18.118000000000002


==> data/synthetic_num_classes_intro.csv <==
classes,DLGN,MLP
2,100.0,94.5
4,98.25,91.5
9,98.0,94.11111111111111
19,97.57894736842105,94.57894736842105
43,97.0,91.4186046511628
92,91.30434782608695,83.05434782608697
199,88.98994974874373,73.39195979899498
430,78.76279069767442,59.616279069767444
928,72.48814655172414,47.29741379310345
2000,65.18650000000001,47.111999999999995


==> data/synthetic_num_classes_multi.csv <==
classes,Small_tau1,Small_tau10,Big_tau1,Big_tau10,MLP_Medium
2,97.5,100.0,98.0,99.5,94.5
4,83.0,97.75,87.25,97.5,91.5
9,81.22222222222221,98.0,90.44444444444444,97.55555555555556,94.11111111111111
19,70.15789473684211,95.52631578947368,90.31578947368422,97.57894736842105,94.57894736842105
43,77.79069767441861,95.32558139534883,86.44186046511628,97.0,91.4186046511628
92,56.48913043478261,87.40217391304348,74.30434782608695,91.30434782608695,83.05434782608697
199,59.517587939698494,78.46733668341709,70.08040201005025,88.98994974874373,73.39195979899498
430,54.12558139534883,60.19767441860465,73.97674418604652,78.76279069767442,59.616279069767444
928,30.701508620689655,36.689655172413794,72.48814655172414,64.92995689655172,47.29741379310345
2000,20.8665,14.2345,65.18650000000001,48.571999999999996,47.111999999999995

